Optimal speed profile on a given road for motion sickness reduction

Motion Sickness (MS) is an issue of most transportation systems. Several countermeasures for such problem in cars are proposed in the literature, but most of them are qualitative, behavioural or involving complex chassis systems. With the growing interest in self-employed vehicles, the issue of MS may be so important that it undermines their benefits in terms of increased productivity; not addressing such issue may limit the users' acceptance reducing the safety and environmental impact of autonomous vehicles. The present study presents a novel approach to combine minimal travel time with minimal Motion Sickness Incidence (MSI) by optimising the speed profile for a given path. Through simulation, a simple vehicle model is used to compare several strategies evaluating which of them are effective and which not. The optimisation task is formulated as a Non-linear Model Predictive Control (NMPC) and a series of optimisation routines are computed along the path; the strategies are implemented within the cost function of the NMPC problem evaluating their performance and if using a numerical MS model is mandatory to get a significant reduction of the MSI. The results show that not all the cost functions are effective, but it is possible to reduce MS without modelling its dynamics; however, the strategy taking into account the current MSI using a MS model outperforms the other cost functions in term of efficacy and efficiency. Such a quantitative approach can be used during motion planning in autonomous vehicles, to suggest an optimal speed in human-driven vehicles and to improve the comfort for bus-line services or even trains.

==> imgs/MSI21percent.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=\textwidth,
height=9/16*\textwidth,
%at={(0.769in,0.797in)},
%scale only axis,
xmin=0,
xmax=80,
%xlabel style={font=\color{white!15!black}},
xlabel={Time (min)},
ymin=0,
ymax=25,
xtick={0,10,20,30,40,50,60,70,80},
ytick={0,5,10,15,20,25},
%ylabel style={font=\color{white!15!black}},
ylabel={Maximum MSI (\%)},
%axis background/.style={fill=white},
title style={font=\bfseries},
title={\textbf{$\mathbf{\text{MSI} \approx 21\%}$ comparison}},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(0.97,0.03)}, anchor=south east, legend cell align=left, align=left}
]
\addplot [color=mycolor3, very thick]
  table[row sep=crcr]{%
0	0\\
1.45787713601116	0.00410184801293667\\
1.89886890989291	0.0118324463780937\\
2.11400572012246	0.0247112150876205\\
2.3802380822199	0.0486471192005098\\
2.84636423698178	0.0983237505437842\\
3.19695669444404	0.144847600171119\\
3.5722781955576	0.202586540045473\\
4.03750110116998	0.283061312230799\\
4.4564202769409	0.363869440225713\\
4.73174832189359	0.428372341692111\\
5.26517821416411	0.564317289491143\\
5.5892346282391	0.656743476129662\\
6.18053621115374	0.833377159923444\\
6.7953689799306	1.03599315454834\\
7.06173839525806	1.13401025745017\\
7.3033660897698	1.23261902157877\\
7.57907139546212	1.35201602873344\\
7.87886352502893	1.49053456186317\\
8.23866963479037	1.66793557013877\\
9.11420683405251	2.11625255935604\\
9.54009900116142	2.33461854516104\\
10.2368406456242	2.70043260456977\\
10.7453154004705	2.9836151064265\\
11.1286702311704	3.20167879086209\\
11.5283751783585	3.44174871529336\\
12.0113001031068	3.745372696657\\
13.4217499332663	4.64080206190705\\
13.8389391229127	4.91973770399464\\
15.763372024417	6.22392034144077\\
16.7706740559531	6.89987302417529\\
17.3455749816625	7.31330452128063\\
18.0373339744772	7.81903742854365\\
18.4629062006263	8.13542504709029\\
18.7454200901233	8.34572976049586\\
19.0286231044395	8.55115235790372\\
19.3035651747961	8.74044298446191\\
20.539636553883	9.56408476433803\\
20.822862109597	9.73575633691819\\
21.6557263558035	10.2311321337733\\
22.0136749876387	10.4503835318714\\
22.4719301619148	10.7214612746985\\
23.1151292751994	11.1035039152679\\
23.8563236789159	11.5601654312608\\
24.4891363749754	11.9588267870825\\
25.1134521567369	12.3365075075563\\
26.3889621733306	13.0816241141465\\
26.7387821228334	13.281864806719\\
28.8142446407787	14.4318175514212\\
29.514004328729	14.7963416799234\\
29.9394007717515	15.0141192082156\\
30.3968779415895	15.2505637958537\\
31.3299133053552	15.7170057040231\\
34.0374364309041	17.1275856240306\\
34.5960630277364	17.4012628087844\\
35.6039930162715	17.9001212046969\\
35.9626031448323	18.0648634204524\\
36.4797342387256	18.2917536677685\\
36.7713589434321	18.415283569267\\
37.0631257236778	18.5289257460759\\
37.5133585868	18.7088665793586\\
37.987963025899	18.9013393248235\\
38.3890203031279	19.0738740635702\\
39.1712438807585	19.4207255706848\\
39.6140667262362	19.6107940160457\\
40.1321812074205	19.8214565005098\\
40.3995066182918	19.9191218417709\\
40.7154027493707	20.0252851352597\\
41.007134534073	20.115523171858\\
41.2735914740895	20.1897762975669\\
41.5731033932582	20.2641085480743\\
41.9888060940531	20.357817119974\\
42.7459452560402	20.5183426341638\\
43.0653988281319	20.5935939475446\\
44.1141432831948	20.8551046721272\\
44.4806260100706	20.9337046839113\\
44.9554737488202	21.0265058931746\\
45.2303451019567	21.0734458286879\\
45.5470206082143	21.1187096271949\\
46.1723140642242	21.1983771043679\\
46.5638405295258	21.2380195315519\\
46.9061540100943	21.262725007769\\
47.406242761572	21.2890009196161\\
47.7142403214401	21.296026127349\\
48.3970876654956	21.297646344872\\
48.7566133864504	21.288618421632\\
49.156323429317	21.2710689971755\\
49.6803163527724	21.2407618918656\\
50.331322014955	21.1939402677875\\
50.7313467055452	21.156327460979\\
51.0812816733696	21.1154089116667\\
51.5812806303531	21.0493098457222\\
52.4896490995739	20.9223948012841\\
52.839396209051	20.8619791984326\\
53.2137189520366	20.788817686157\\
53.6634692657072	20.6943279127966\\
54.1881122122506	20.5732982913154\\
54.8124889592142	20.4235430404803\\
55.5290780541052	20.2455163091376\\
56.7782478168499	19.969071092344\\
57.1948968737378	19.8750109923803\\
58.2448969310596	19.6238060175529\\
59.8532303640343	19.2391456536684\\
60.6032303641932	19.0641241732731\\
61.0198970308599	18.9550227809571\\
62.1379200020334	18.6547883425187\\
63.3789674542699	18.3523450760882\\
64.0118635057188	18.1850589661674\\
64.9032413816365	17.9433558886236\\
65.4365747261907	17.810318121326\\
66.8199080642316	17.4967596589274\\
67.3532413981566	17.368060725219\\
67.853246566932	17.2391928314901\\
68.1616154074556	17.1654788778764\\
69.4282942707343	16.8659007537537\\
69.6700336880584	16.815752298404\\
69.9533827591674	16.7632465804941\\
70.8118195639357	16.6162015665951\\
71.0116527704862	16.5904797556821\\
};
\addlegendentry{Acceleration Cost}

\addplot [color=mycolor4, very thick, dashed]
  table[row sep=crcr]{%
0	0\\
1.28163142156664	0.0040969603797123\\
1.73230513485699	0.0144589393727586\\
1.97509138529128	0.0298513439774695\\
2.34616445032211	0.0595906991559474\\
2.67796852316434	0.0921011348540333\\
2.94537688490202	0.127848903073527\\
3.21273460071571	0.171513640609874\\
3.56219326438186	0.239090316102136\\
4.33260017929642	0.401574800886607\\
4.66380512526817	0.479166059897665\\
5.0477210310677	0.579429037076963\\
5.29740393850929	0.653550754044673\\
5.97237235431174	0.871259584201525\\
6.78808751338389	1.15963459894544\\
7.07201306694151	1.27228335785395\\
7.45431008814052	1.43787764953294\\
7.73751304901505	1.57018089305444\\
8.19024131756494	1.79279950680433\\
8.44682640962343	1.92446932193346\\
9.05615449254995	2.23925217272814\\
9.39816712334762	2.41879069822313\\
9.7217076498344	2.59435468490437\\
10.4040441318201	2.97561915819625\\
11.3467199384393	3.52261558695838\\
11.9954701855749	3.91278127571877\\
13.88840911401	5.06329824943052\\
14.2383633060284	5.28998173715773\\
15.0064456301893	5.80398546143009\\
15.4225486228541	6.09437312380969\\
16.6804781767564	6.98496793227589\\
17.4827050686527	7.56692885514481\\
17.9465885011654	7.8947436234985\\
18.6957109730166	8.42038972822075\\
19.3958334239965	8.89938329576734\\
19.7038264758735	9.10248962354069\\
19.9968596798494	9.28539082395413\\
20.1906366684769	9.40784845990822\\
20.9803682806004	9.92321285599569\\
21.3547507286927	10.1542953767082\\
21.7492612383639	10.4020772815597\\
21.9642447143258	10.544769984838\\
22.4050002413256	10.8371333320701\\
23.071459692232	11.281634291204\\
24.3175375433089	12.1268276307146\\
24.7131060817788	12.3823107282744\\
25.5232453534411	12.8974291189594\\
25.8630912201989	13.1122837686061\\
26.746574822962	13.6766488627496\\
27.2558654407449	13.9974043815051\\
28.0463936252048	14.4960156488584\\
29.7158397767228	15.5439244367304\\
30.0482921671349	15.7541838419358\\
30.4384118967745	15.9991114534021\\
31.1431147784353	16.4225087149336\\
32.0010791736406	16.9181964466843\\
32.2584232833491	17.0586832601857\\
33.3464472460944	17.634258031262\\
34.4962714297571	18.1949804223121\\
34.9312800175306	18.3936676117148\\
36.0239970550911	18.8962955348896\\
36.2831698782908	19.0050532133323\\
36.6239889010775	19.1374287607761\\
36.9228261926043	19.2445643584258\\
37.5087228359834	19.4451127152979\\
37.7678186640502	19.5225537517091\\
38.0685883516149	19.6032087013388\\
38.4916148464581	19.7080896372521\\
38.8328239085023	19.7833865131217\\
39.8745643878259	20.0069409441916\\
40.4938153155012	20.1456284976298\\
40.8984816941006	20.222745722798\\
41.5921857834621	20.3449368960405\\
41.9154730941983	20.3924340347841\\
42.4594913285371	20.4609466429196\\
42.8487362770628	20.5021709523811\\
43.5138686899694	20.5571521108004\\
43.8651577626296	20.5889037872018\\
44.593552463482	20.6676357822719\\
45.307645511654	20.7548744628064\\
45.9308267425905	20.8218224805443\\
46.7398797051995	20.9030765224228\\
47.4928136684541	20.9552900970531\\
47.8191007980788	20.9691790532175\\
48.1105455442903	20.9739928408052\\
48.4183408873065	20.9707792462204\\
48.7592433734718	20.9585562938221\\
49.3071654101064	20.9291941504951\\
49.8318891446615	20.8900999849273\\
51.3905361158016	20.7751694877297\\
52.3217471501766	20.7049235306958\\
52.6725728222986	20.6793451451513\\
53.7052722193956	20.6134253791109\\
54.071791979881	20.5756684105333\\
54.5051027532308	20.5214407459158\\
55.4467931493648	20.3880537561391\\
55.972198793237	20.3094819277571\\
56.9138208243342	20.1901440265441\\
57.4301156382325	20.1255085559583\\
57.796791274595	20.0736735488739\\
58.5717829737199	19.9517521968845\\
59.1801724639048	19.8460922251748\\
59.5636664287343	19.7817812800544\\
59.9218012328837	19.7210711137565\\
60.80512799654	19.5657004253056\\
61.1801212922498	19.4968434456558\\
61.5551212926472	19.4195935398806\\
62.3801232033377	19.2363911879166\\
62.7150389472681	19.1606469345918\\
63.9218419100363	18.9141293661755\\
64.5301396119718	18.7757903745593\\
65.7218232111216	18.4931530107963\\
66.0634825786517	18.4223747054324\\
67.0134791880263	18.2304890497172\\
67.8968117356684	18.0348960175907\\
68.3552499624885	17.9224017646993\\
68.6384792283549	17.8574114683298\\
70.1219558949336	17.5217013527625\\
70.4220144611315	17.46651026833\\
71.3060517956684	17.3181029865343\\
71.5482162648745	17.2871881284332\\
};
\addlegendentry{MS Cost}

\addplot [color=mycolor5, very thick, dash dot]
  table[row sep=crcr]{%
0	0\\
0.945438199629464	0.00398344379303239\\
1.22878608883502	0.0135353665962441\\
1.40516430358424	0.0256013473806433\\
1.63835656915332	0.0515628209536487\\
1.99606129499956	0.10171834764698\\
2.32008428124939	0.153310458872895\\
2.60342505300062	0.207197999345382\\
2.82050768684462	0.255945048340294\\
3.25327001269355	0.364413125851925\\
3.60497392614776	0.461227567348416\\
3.83058588068256	0.530900176366245\\
4.14473622861912	0.638916853737371\\
4.33681999284545	0.7126071929261\\
4.5533885473741	0.804973747802052\\
4.92152500385311	0.970349003218402\\
5.57136991638627	1.28333774409633\\
5.95586460568877	1.47405266043205\\
6.5051318952039	1.75927924120184\\
7.03043171906434	2.0412527355257\\
7.67236260317748	2.39710766681192\\
8.11392404173841	2.64019853279568\\
8.44677430304833	2.82525786214326\\
8.82253968202085	3.04126117081036\\
9.77928929246164	3.59251122389659\\
10.4142198067481	3.96042911433216\\
11.246871346114	4.44604303372844\\
11.6788006472977	4.68667651492326\\
12.1885020178872	4.96882296344454\\
12.6811344546914	5.24963844865653\\
13.3474397766461	5.6444964594989\\
14.5891976237939	6.40790484887764\\
15.0637023439681	6.70043734886912\\
15.454542192266	6.93436267722127\\
15.9722809280307	7.24468759027388\\
16.4306337830867	7.52796273695245\\
17.7052102647128	8.32121716439994\\
18.0057068707878	8.50849766580764\\
18.5556889397598	8.83871668029956\\
18.8463092702122	9.00559313197918\\
19.1447134394515	9.16724258108717\\
19.5727213479509	9.39589277097096\\
20.1544499681119	9.71318173887846\\
20.4531811433955	9.86581088465013\\
20.7882479296014	10.0358057791341\\
21.1314969776103	10.2194715487389\\
21.6473008993747	10.5008116046089\\
22.1804013217817	10.7788739081684\\
23.7238613564399	11.5890841073373\\
24.0466577459762	11.7597960927168\\
24.4873742128934	11.992291701648\\
25.5390890111071	12.5546430447924\\
26.4630766179489	13.0495675031469\\
27.6383220316451	13.6587636314556\\
28.5286751767234	14.1194634396736\\
29.1725736817035	14.4654298586686\\
29.7302386959929	14.7724565201398\\
30.2891493223811	15.0607173251551\\
31.5383012695298	15.6934888121961\\
32.0384075566703	15.9392722224681\\
32.4623325828064	16.1418700277649\\
33.1620117912016	16.4681562600206\\
33.4615453464629	16.6065140879592\\
35.3293727392111	17.4324274664928\\
35.6875342539436	17.5776029143096\\
36.4459076443647	17.8733941710231\\
36.7462725207028	17.986162337844\\
37.7728496225541	18.3824099181564\\
38.6236049412714	18.7233028399128\\
39.0562732313821	18.8774761876748\\
39.5317552186375	19.0375192727074\\
39.8484170170673	19.1372511542549\\
40.1391915773466	19.2198608990037\\
40.6632010536654	19.3576294991474\\
40.9958875367539	19.4363833933878\\
42.7564611370392	19.8476409131601\\
43.205711768532	19.9624301860295\\
43.7800640482288	20.0982524778376\\
44.3136929675432	20.2151710214213\\
44.5964062562817	20.2695497556324\\
45.3301284738984	20.395278878426\\
45.7885083954775	20.4641182612986\\
46.1551795906775	20.5081635938847\\
46.6647694332598	20.5619494727775\\
46.9732225482692	20.5845539529366\\
47.381076681723	20.6070464529753\\
47.7053183610467	20.6175110542058\\
48.1629486145406	20.6223199079313\\
49.386885923283	20.6182273368596\\
51.0539347301916	20.591756585121\\
51.3866021485072	20.5721036110646\\
51.8615601557068	20.5336462768797\\
52.5782083116698	20.4660422821907\\
53.4948850612452	20.3665972967215\\
53.9698770524802	20.3199461191788\\
54.894874835362	20.2192988680311\\
55.4282179830563	20.1447075268007\\
55.819874868384	20.0847455897763\\
58.1865413172999	19.6875353885431\\
58.5615413172999	19.6130042278813\\
59.1448747447759	19.4863021014301\\
59.5365432871686	19.3952520103464\\
59.8132620161037	19.3322442559818\\
60.5997311840383	19.1655362182351\\
60.9982216386028	19.0700322355493\\
61.4453565081929	18.9539619168149\\
62.1615817462961	18.7597141555714\\
63.2699115273768	18.4496721352125\\
63.6782413831867	18.3455411467696\\
64.7949082067676	18.0616030262477\\
65.4782414494357	17.8764486602143\\
66.7699087017478	17.5167905291309\\
67.5782432890672	17.298875926297\\
67.9282416756066	17.2157219039866\\
68.8449126002387	17.0157046566087\\
69.0532473220699	16.9790970883464\\
};
\addlegendentry{Adaptive MS Cost}

\end{axis}

\end{tikzpicture}%

==> imgs/MSI71min.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=\textwidth,
height=9/16*\textwidth,
%at={(0.769in,0.797in)},
%scale only axis,
xmin=0,
xmax=80,
%xlabel style={font=\color{white!15!black}},
xlabel={Time (min)},
ymin=0,
ymax=25,
xtick={0,10,20,30,40,50,60,70,80},
ytick={0,5,10,15,20,25},
%ylabel style={font=\color{white!15!black}},
ylabel={Maximum MSI (\%)},
%axis background/.style={fill=white},
title style={font=\bfseries},
title={\textbf{\SI{\approx 71}{\minute} comparison}},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(0.97,0.03)}, anchor=south east, legend cell align=left, align=left}
]
\addplot [color=mycolor3, very thick]
  table[row sep=crcr]{%
0	0\\
1.45787713601116	0.00410184801293667\\
1.89886890989291	0.0118324463780937\\
2.11400572012246	0.0247112150876205\\
2.3802380822199	0.0486471192005098\\
2.84636423698178	0.0983237505437842\\
3.19695669444404	0.144847600171119\\
3.5722781955576	0.202586540045473\\
4.03750110116998	0.283061312230799\\
4.4564202769409	0.363869440225713\\
4.73174832189359	0.428372341692111\\
5.26517821416411	0.564317289491143\\
5.5892346282391	0.656743476129662\\
6.18053621115374	0.833377159923444\\
6.7953689799306	1.03599315454834\\
7.06173839525806	1.13401025745017\\
7.3033660897698	1.23261902157877\\
7.57907139546212	1.35201602873344\\
7.87886352502893	1.49053456186317\\
8.23866963479037	1.66793557013877\\
9.11420683405251	2.11625255935604\\
9.54009900116142	2.33461854516104\\
10.2368406456242	2.70043260456977\\
10.7453154004705	2.9836151064265\\
11.1286702311704	3.20167879086209\\
11.5283751783585	3.44174871529336\\
12.0113001031068	3.745372696657\\
13.4217499332663	4.64080206190705\\
13.8389391229127	4.91973770399464\\
15.763372024417	6.22392034144077\\
16.7706740559531	6.89987302417529\\
17.3455749816625	7.31330452128063\\
18.0373339744772	7.81903742854365\\
18.4629062006263	8.13542504709029\\
18.7454200901233	8.34572976049586\\
19.0286231044395	8.55115235790372\\
19.3035651747961	8.74044298446191\\
20.539636553883	9.56408476433803\\
20.822862109597	9.73575633691819\\
21.6557263558035	10.2311321337733\\
22.0136749876387	10.4503835318714\\
22.4719301619148	10.7214612746985\\
23.1151292751994	11.1035039152679\\
23.8563236789159	11.5601654312608\\
24.4891363749754	11.9588267870825\\
25.1134521567369	12.3365075075563\\
26.3889621733306	13.0816241141465\\
26.7387821228334	13.281864806719\\
28.8142446407787	14.4318175514212\\
29.514004328729	14.7963416799234\\
29.9394007717515	15.0141192082156\\
30.3968779415895	15.2505637958537\\
31.3299133053552	15.7170057040231\\
34.0374364309041	17.1275856240306\\
34.5960630277364	17.4012628087844\\
35.6039930162715	17.9001212046969\\
35.9626031448323	18.0648634204524\\
36.4797342387256	18.2917536677685\\
36.7713589434321	18.415283569267\\
37.0631257236778	18.5289257460759\\
37.5133585868	18.7088665793586\\
37.987963025899	18.9013393248235\\
38.3890203031279	19.0738740635702\\
39.1712438807585	19.4207255706848\\
39.6140667262362	19.6107940160457\\
40.1321812074205	19.8214565005098\\
40.3995066182918	19.9191218417709\\
40.7154027493707	20.0252851352597\\
41.007134534073	20.115523171858\\
41.2735914740895	20.1897762975669\\
41.5731033932582	20.2641085480743\\
41.9888060940531	20.357817119974\\
42.7459452560402	20.5183426341638\\
43.0653988281319	20.5935939475446\\
44.1141432831948	20.8551046721272\\
44.4806260100706	20.9337046839113\\
44.9554737488202	21.0265058931746\\
45.2303451019567	21.0734458286879\\
45.5470206082143	21.1187096271949\\
46.1723140642242	21.1983771043679\\
46.5638405295258	21.2380195315519\\
46.9061540100943	21.262725007769\\
47.406242761572	21.2890009196161\\
47.7142403214401	21.296026127349\\
48.3970876654956	21.297646344872\\
48.7566133864504	21.288618421632\\
49.156323429317	21.2710689971755\\
49.6803163527724	21.2407618918656\\
50.331322014955	21.1939402677875\\
50.7313467055452	21.156327460979\\
51.0812816733696	21.1154089116667\\
51.5812806303531	21.0493098457222\\
52.4896490995739	20.9223948012841\\
52.839396209051	20.8619791984326\\
53.2137189520366	20.788817686157\\
53.6634692657072	20.6943279127966\\
54.1881122122506	20.5732982913154\\
54.8124889592142	20.4235430404803\\
55.5290780541052	20.2455163091376\\
56.7782478168499	19.969071092344\\
57.1948968737378	19.8750109923803\\
58.2448969310596	19.6238060175529\\
59.8532303640343	19.2391456536684\\
60.6032303641932	19.0641241732731\\
61.0198970308599	18.9550227809571\\
62.1379200020334	18.6547883425187\\
63.3789674542699	18.3523450760882\\
64.0118635057188	18.1850589661674\\
64.9032413816365	17.9433558886236\\
65.4365747261907	17.810318121326\\
66.8199080642316	17.4967596589274\\
67.3532413981566	17.368060725219\\
67.853246566932	17.2391928314901\\
68.1616154074556	17.1654788778764\\
69.4282942707343	16.8659007537537\\
69.6700336880584	16.815752298404\\
69.9533827591674	16.7632465804941\\
70.8118195639357	16.6162015665951\\
71.0116527704862	16.5904797556821\\
};
\addlegendentry{Acceleration Cost}

\addplot [color=mycolor4, very thick, dashed]
  table[row sep=crcr]{%
0	0\\
1.28163142156664	0.0040969603797123\\
1.73230513485699	0.0144589393727586\\
1.97509138529128	0.0298513439774695\\
2.34616445032211	0.0595906991559474\\
2.67796852316434	0.0921011348540333\\
2.94537688490202	0.127848903073527\\
3.21273460071571	0.171513640609874\\
3.56219326438186	0.239090316102136\\
4.33260017929642	0.401574800886607\\
4.66380512526817	0.479166059897665\\
5.0477210310677	0.579429037076963\\
5.29740393850929	0.653550754044673\\
5.97237235431174	0.871259584201525\\
6.78808751338389	1.15963459894544\\
7.07201306694151	1.27228335785395\\
7.45431008814052	1.43787764953294\\
7.73751304901505	1.57018089305444\\
8.19024131756494	1.79279950680433\\
8.44682640962343	1.92446932193346\\
9.05615449254995	2.23925217272814\\
9.39816712334762	2.41879069822313\\
9.7217076498344	2.59435468490437\\
10.4040441318201	2.97561915819625\\
11.3467199384393	3.52261558695838\\
11.9954701855749	3.91278127571877\\
13.88840911401	5.06329824943052\\
14.2383633060284	5.28998173715773\\
15.0064456301893	5.80398546143009\\
15.4225486228541	6.09437312380969\\
16.6804781767564	6.98496793227589\\
17.4827050686527	7.56692885514481\\
17.9465885011654	7.8947436234985\\
18.6957109730166	8.42038972822075\\
19.3958334239965	8.89938329576734\\
19.7038264758735	9.10248962354069\\
19.9968596798494	9.28539082395413\\
20.1906366684769	9.40784845990822\\
20.9803682806004	9.92321285599569\\
21.3547507286927	10.1542953767082\\
21.7492612383639	10.4020772815597\\
21.9642447143258	10.544769984838\\
22.4050002413256	10.8371333320701\\
23.071459692232	11.281634291204\\
24.3175375433089	12.1268276307146\\
24.7131060817788	12.3823107282744\\
25.5232453534411	12.8974291189594\\
25.8630912201989	13.1122837686061\\
26.746574822962	13.6766488627496\\
27.2558654407449	13.9974043815051\\
28.0463936252048	14.4960156488584\\
29.7158397767228	15.5439244367304\\
30.0482921671349	15.7541838419358\\
30.4384118967745	15.9991114534021\\
31.1431147784353	16.4225087149336\\
32.0010791736406	16.9181964466843\\
32.2584232833491	17.0586832601857\\
33.3464472460944	17.634258031262\\
34.4962714297571	18.1949804223121\\
34.9312800175306	18.3936676117148\\
36.0239970550911	18.8962955348896\\
36.2831698782908	19.0050532133323\\
36.6239889010775	19.1374287607761\\
36.9228261926043	19.2445643584258\\
37.5087228359834	19.4451127152979\\
37.7678186640502	19.5225537517091\\
38.0685883516149	19.6032087013388\\
38.4916148464581	19.7080896372521\\
38.8328239085023	19.7833865131217\\
39.8745643878259	20.0069409441916\\
40.4938153155012	20.1456284976298\\
40.8984816941006	20.222745722798\\
41.5921857834621	20.3449368960405\\
41.9154730941983	20.3924340347841\\
42.4594913285371	20.4609466429196\\
42.8487362770628	20.5021709523811\\
43.5138686899694	20.5571521108004\\
43.8651577626296	20.5889037872018\\
44.593552463482	20.6676357822719\\
45.307645511654	20.7548744628064\\
45.9308267425905	20.8218224805443\\
46.7398797051995	20.9030765224228\\
47.4928136684541	20.9552900970531\\
47.8191007980788	20.9691790532175\\
48.1105455442903	20.9739928408052\\
48.4183408873065	20.9707792462204\\
48.7592433734718	20.9585562938221\\
49.3071654101064	20.9291941504951\\
49.8318891446615	20.8900999849273\\
51.3905361158016	20.7751694877297\\
52.3217471501766	20.7049235306958\\
52.6725728222986	20.6793451451513\\
53.7052722193956	20.6134253791109\\
54.071791979881	20.5756684105333\\
54.5051027532308	20.5214407459158\\
55.4467931493648	20.3880537561391\\
55.972198793237	20.3094819277571\\
56.9138208243342	20.1901440265441\\
57.4301156382325	20.1255085559583\\
57.796791274595	20.0736735488739\\
58.5717829737199	19.9517521968845\\
59.1801724639048	19.8460922251748\\
59.5636664287343	19.7817812800544\\
59.9218012328837	19.7210711137565\\
60.80512799654	19.5657004253056\\
61.1801212922498	19.4968434456558\\
61.5551212926472	19.4195935398806\\
62.3801232033377	19.2363911879166\\
62.7150389472681	19.1606469345918\\
63.9218419100363	18.9141293661755\\
64.5301396119718	18.7757903745593\\
65.7218232111216	18.4931530107963\\
66.0634825786517	18.4223747054324\\
67.0134791880263	18.2304890497172\\
67.8968117356684	18.0348960175907\\
68.3552499624885	17.9224017646993\\
68.6384792283549	17.8574114683298\\
70.1219558949336	17.5217013527625\\
70.4220144611315	17.46651026833\\
71.3060517956684	17.3181029865343\\
71.5482162648745	17.2871881284332\\
};
\addlegendentry{MS Cost}

\addplot [color=mycolor5, very thick, dash dot]
  table[row sep=crcr]{%
0	0\\
0.978914706786469	0.00402790237552608\\
1.28747064580736	0.0146213463730902\\
1.45534762444942	0.02787700949537\\
1.72163156108951	0.0591985354442102\\
2.26328449503814	0.137635529749872\\
2.65494776438939	0.203294922865325\\
2.9633549701075	0.262146569132724\\
3.53792266865888	0.383174139021037\\
3.9233661117289	0.469687474173909\\
4.17102673022657	0.535352628728489\\
4.45379480632984	0.619313146237417\\
4.64523684103412	0.684823460682125\\
4.94537278472093	0.798125461668903\\
5.22944456463894	0.911912845177966\\
6.08916869112349	1.28084860544978\\
6.42239460874585	1.43456573306149\\
7.26389599421819	1.83686058645002\\
7.82261830074913	2.11883112020664\\
8.34660973802539	2.38697298036878\\
8.67146128687058	2.55169311955453\\
9.03063202124332	2.7412139728134\\
9.48051230832455	2.98126457193493\\
9.9635936149039	3.23917890450629\\
11.080216975446	3.83774299794968\\
11.9462520460706	4.30784911683476\\
12.6382228968277	4.67195408371785\\
13.0743422680239	4.91320574505069\\
13.7884648494642	5.31963734285468\\
14.6894814432578	5.85629350682044\\
15.7217702869946	6.47237467549648\\
16.6646184338335	7.02252421433174\\
17.1728722178698	7.32409429942932\\
17.6378954033957	7.59295173876227\\
18.7887819291322	8.25868499526676\\
19.5715594105766	8.68413010292251\\
19.8702763821068	8.83055084887471\\
20.139801641285	8.96264854467405\\
20.7377174875621	9.26726295804724\\
21.0614147807468	9.42288356479756\\
21.4131199519791	9.59044031742981\\
21.7396597851744	9.75569380070648\\
22.3235185419882	10.0570435240234\\
22.705838597614	10.2423820487483\\
24.0982546998169	10.9155354452227\\
24.6140706757131	11.177961262147\\
25.5157821277318	11.6276155464446\\
25.9411285471535	11.8241774054928\\
26.3233764996347	11.997466898527\\
27.5889636280652	12.54765999962\\
28.4470651461175	12.9048846428407\\
29.5724423665625	13.3599155882597\\
31.438405683826	14.0811159268118\\
31.8801239493888	14.2450556475679\\
32.2227938486219	14.3779362409579\\
32.6813014719811	14.5550427726132\\
33.2549543888396	14.768155851586\\
36.0066154985911	15.7629985671822\\
36.4398090699884	15.9096839151545\\
36.8552488648557	16.0419520828599\\
37.1460460983762	16.1267823296042\\
37.6463182591489	16.2651320733133\\
38.2882678407772	16.4376445366264\\
38.8052758399871	16.566697221209\\
39.698656659982	16.8016709779064\\
40.2072241223757	16.9475936458544\\
40.6647971407806	17.0747725121162\\
41.3234315934362	17.241550714547\\
41.7989244202037	17.3532660527492\\
42.1064215461954	17.4180328187084\\
42.5805566186438	17.5072240502944\\
42.9636467761823	17.5726303949993\\
43.5805220310948	17.6647487016139\\
44.7901215573514	17.8319267935674\\
45.222918057627	17.9046464364018\\
45.8637684959746	18.0112722312887\\
46.6057129473208	18.1233818943056\\
46.9058367656085	18.162323572012\\
47.2637845172738	18.1997276842925\\
48.0060538576866	18.2677154317969\\
48.3301767174462	18.2886983487285\\
49.1305014761654	18.3268868769377\\
49.5642663763873	18.3386528617161\\
49.9469174531354	18.3429978350458\\
50.3794607844838	18.338835770448\\
51.480678049005	18.3287498683958\\
51.9885122373628	18.3213905595145\\
52.487276504209	18.3055645522905\\
52.7874790085845	18.3001462136779\\
53.2293963084213	18.296128927373\\
53.5540250262939	18.2850963914974\\
53.9198978084199	18.2641477274483\\
54.378199808886	18.2282448638934\\
55.386534818069	18.1321150863817\\
56.0782125821763	18.0672977298441\\
57.2115335033933	17.9779352321251\\
57.6115338184327	17.9381999231393\\
58.4448675049237	17.8422271604678\\
59.3115336984124	17.7316629745556\\
59.6865337012349	17.6827210835629\\
60.5282011478667	17.5689315736092\\
60.9115344277697	17.5120549337915\\
61.3032010973277	17.445492975778\\
62.2451881199115	17.2709925177174\\
62.5140580090419	17.2252405065357\\
63.1408750964486	17.1200645769627\\
63.5473987978898	17.0423004243545\\
64.0615843950677	16.9347400154347\\
64.6782338195315	16.8012648678065\\
65.7282351532609	16.5660677083435\\
66.0199035187687	16.5064315848335\\
67.1449020479938	16.2908493444933\\
68.1199006190854	16.0865384226381\\
68.8282347834208	15.9315008638754\\
70.269903936833	15.631581162735\\
70.5865820377564	15.5782404908228\\
71.3791158033273	15.4541242703726\\
71.6218973496566	15.4261333236956\\
};
\addlegendentry{Adaptive MS Cost}

\end{axis}
\end{tikzpicture}%

==> imgs/Pareto.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=\columnwidth,
height=9/16*\columnwidth,
%at={(1.119in,1.175in)},
%scale only axis,
xmin=55,
xmax=80,
xlabel style={font=\color{white!15!black}},
xlabel={Travel Time (min)},
ymin=10,
ymax=45,
xtick={55,60,65,70,75,80},
ytick={10,15,20,25,30,35,40,45},
%minor tick num=4,
%ylabel style={font=\color{white!15!black}},
ylabel={Maximum MSI (\%)},
%axis background/.style={fill=white},
title style={font=\bfseries},
title={\textbf{Cost functions comparison}},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
%xminorgrids,
ymajorgrids,
%yminorgrids,
legend style={legend cell align=left, align=left},
]
\addplot+[only marks,color=mycolor1, very thick, mark size=3.5pt, mark=x, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
58.4392714193987	31.7278013581518\\
};
\addlegendentry{Minimum Time}

\addplot+[only marks,color=mycolor2, very thick, mark size=1.5pt, mark=oplus*, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
67.5263847155	43.6714710416973\\
66.730528309087	41.3414915921231\\
67.9273382337059	38.6165333586868\\
};
\addlegendentry{Jerk Cost}

\addplot+[only marks,color=mycolor3, very thick, mark size=2pt, mark=diamond*, mark options={solid, mycolor3}]
  table[row sep=crcr]{%
71.0116527704862	21.2993239945723\\
74.7033676283287	19.7657350983336\\
};
\addlegendentry{Acceleration Cost}

\addplot+[only marks,color=mycolor4, very thick, mark size=3.5pt, mark=Mercedes star, mark options={solid, mycolor4}]
  table[row sep=crcr]{%
69.3717328484879	23.1373568413042\\
71.5482162648745	20.9740397873265\\
71.8219048241166	21.5253535756447\\
71.7465761540103	22.1511374626697\\
};
\addlegendentry{MS Cost}

\addplot+[only marks,color=mycolor5, very thick, mark size=3.5pt, mark=asterisk, mark options={solid, mycolor5}]
  table[row sep=crcr]{%
69.0532473220699	20.622345224311\\
69.8145210454359	19.9623290914832\\
71.6218973496566	18.3429978350458\\
72.1567453863274	17.6615412916634\\
76.3469250971585	14.8339356211843\\
};
\addlegendentry{Adaptive MS Cost}

\end{axis}
\end{tikzpicture}%
